Bayesian Perceptron: Towards fully Bayesian Neural Networks

Artificial neural networks (NNs) have become the de facto standard in machine learning. They allow learning highly nonlinear transformations in a plethora of applications. However, NNs usually only provide point estimates without systematically quantifying corresponding uncertainties. In this paper a novel approach towards fully Bayesian NNs is proposed, where training and predictions of a perceptron are performed within the Bayesian inference framework in closed-form. The weights and the predictions of the perceptron are considered Gaussian random variables. Analytical expressions for predicting the perceptron's output and for learning the weights are provided for commonly used activation functions like sigmoid or ReLU. This approach requires no computationally expensive gradient calculations and further allows sequential learning.

==> dsigmoid.dat <==
8.5 0.000910221180121827
8.6 0.00100575723260146
8.7 0.00111129829643591
8.8 0.00122788720030742
8.9 0.00135667437397325
9 0.00149892870856905
9.1 0.00165604945915083
9.2 0.0018295792773259
9.3 0.00202121846637158
9.4 0.00223284055527215
9.5 0.00246650929136005
9.6 0.00272449715340043
9.7 0.00300930548759916
9.8 0.00332368636763577
9.9 0.00367066627579939
10 0.00405357169486977
10.1 0.00447605668860338
10.2 0.00494213253142595
10.3 0.00545619942383629
10.4 0.00602308029746671
10.5 0.00664805667079015
10.6 0.00733690646083774
10.7 0.0080959435853295
10.8 0.0089320591002424
10.9 0.0098527635065062
11 0.0108662297222252
11.1 0.0119813360491065
11.2 0.0132077082587401
11.3 0.0145557596807992
11.4 0.0160367278856851
11.5 0.0176627062132911
11.6 0.0194466680024558
11.7 0.0214024809183501
11.8 0.0235449082551805
11.9 0.025889593509538
12 0.0284530238797356
12.1 0.0312524676583616
12.2 0.0343058797663665
12.3 0.0376317689545714
12.4 0.0412490195125303
12.5 0.0451766597309121
12.6 0.0494335689366433
12.7 0.0540381147563843
12.8 0.0590077124839152
12.9 0.0643582991757735
13 0.0701037165451081
13.1 0.0762549990518523
13.2 0.0828195669907412
13.3 0.0898003290400688
13.4 0.0971947048006254
13.5 0.104993585403507
13.6 0.113180259261931
13.7 0.121729340287085
13.8 0.130605746966208
13.9 0.139763791933061
14 0.149146452070333
14.1 0.158684897495615
14.2 0.16829836246906
14.3 0.177894440646806
14.4 0.187369879547521
14.5 0.196611933241482
14.6 0.205500307342263
14.7 0.213909696520294
14.8 0.221712873293109
14.9 0.228784240456657
15 0.235003712201594
15.1 0.240260745741529
15.2 0.244458311690746
15.3 0.24751657271186
15.4 0.249376040192892
15.5 0.25
15.6 0.249376040192892
15.7 0.24751657271186
15.8 0.244458311690746
15.9 0.240260745741529
16 0.235003712201594
16.1 0.228784240456657
16.2 0.221712873293109
16.3 0.213909696520294
16.4 0.205500307342263
16.5 0.196611933241482
16.6 0.187369879547521
16.7 0.177894440646806
16.8 0.16829836246906
16.9 0.158684897495615
17 0.149146452070333
17.1 0.139763791933061
17.2 0.130605746966208
17.3 0.121729340287085
17.4 0.113180259261931
17.5 0.104993585403507
17.6 0.0971947048006254
17.7 0.0898003290400688
17.8 0.0828195669907412
17.9 0.0762549990518522
18 0.0701037165451081
18.1 0.0643582991757736
18.2 0.0590077124839152
18.3 0.0540381147563843
18.4 0.0494335689366432
18.5 0.045176659730912
18.6 0.0412490195125303
18.7 0.0376317689545713
18.8 0.0343058797663664
18.9 0.0312524676583617
19 0.0284530238797356
19.1 0.0258895935095381
19.2 0.0235449082551805
19.3 0.0214024809183502
19.4 0.0194466680024558
19.5 0.0176627062132911
19.6 0.0160367278856851
19.7 0.0145557596807992
19.8 0.0132077082587402
19.9 0.0119813360491065
20 0.0108662297222252
20.1 0.00985276350650613
20.2 0.00893205910024251
20.3 0.00809594358532948
20.4 0.00733690646083765
20.5 0.00664805667079003
20.6 0.00602308029746684
20.7 0.0054561994238364
20.8 0.00494213253142602
20.9 0.00447605668860334
21 0.00405357169486968
21.1 0.0036706662757993
21.2 0.00332368636763573
21.3 0.00300930548759907
21.4 0.00272449715340033
21.5 0.00246650929135993
21.6 0.00223284055527222
21.7 0.0020212184663716
21.8 0.00182957927732591
21.9 0.00165604945915088
22 0.00149892870856907


==> gauss.dat <==
8.5 1.65782019222032e-05
8.6 2.17804887378248e-05
8.7 2.85031163801859e-05
8.8 3.71545153721815e-05
8.9 4.82420089979464e-05
9 6.23926884327986e-05
9.1 8.0377879172217e-05
9.2 0.000103141612287839
9.3 0.000131833511052078
9.4 0.000167846484991524
9.5 0.00021285958570129
9.6 0.000268886317802721
9.7 0.000338328610186977
9.8 0.000424036533166476
9.9 0.000529373692658211
10 0.000658288039901848
10.1 0.000815387602175213
10.2 0.00100602036539461
10.3 0.00123635722379711
10.4 0.00151347655741463
10.5 0.00184544860933592
10.6 0.00224141741895822
10.7 0.00271167763454004
10.8 0.00326774309138357
10.9 0.00392240361698344
11 0.0046897661305602
11.1 0.00558527576337594
11.2 0.00662571246222169
11.3 0.00782915837721224
11.4 0.00921493130300871
11.5 0.0108034795659431
11.6 0.0126162340527233
11.7 0.0146754135808352
11.8 0.0170037805331338
11.9 0.0196243446298692
12 0.0225600138930772
12.1 0.0258331932641508
12.2 0.0294653329482139
12.3 0.0334764303499408
12.4 0.0378844913941272
12.5 0.0427049590382325
12.6 0.0479501188197517
12.7 0.0536284932653155
12.8 0.0597442388397285
12.9 0.0662965607454629
13 0.0732791622083154
13.1 0.0806797458167623
13.2 0.0884795849408597
13.3 0.0966531831715524
13.4 0.105168039037879
13.5 0.113984531941499
13.6 0.123055943281208
13.7 0.132328624135799
13.8 0.141742317669996
13.9 0.151230640691068
14 0.160721724606293
14.1 0.170139011531965
14.2 0.17940219662331
14.3 0.188428302989117
14.4 0.197132870993964
14.5 0.205431239508469
14.6 0.2132398929151
14.7 0.220477844574544
14.8 0.227068025148298
14.9 0.232938642774844
15 0.238024481695926
15.1 0.242268106576203
15.2 0.24562094146414
15.3 0.24804419507314
15.4 0.249509607746897
15.5 0.25
15.6 0.249509607746897
15.7 0.24804419507314
15.8 0.24562094146414
15.9 0.242268106576203
16 0.238024481695926
16.1 0.232938642774844
16.2 0.227068025148298
16.3 0.220477844574544
16.4 0.2132398929151
16.5 0.205431239508469
16.6 0.197132870993964
16.7 0.188428302989117
16.8 0.17940219662331
16.9 0.170139011531965
17 0.160721724606293
17.1 0.151230640691068
17.2 0.141742317669996
17.3 0.132328624135799
17.4 0.123055943281208
17.5 0.113984531941499
17.6 0.105168039037879
17.7 0.0966531831715523
17.8 0.0884795849408597
17.9 0.0806797458167623
18 0.0732791622083154
18.1 0.0662965607454629
18.2 0.0597442388397285
18.3 0.0536284932653155
18.4 0.0479501188197516
18.5 0.0427049590382325
18.6 0.0378844913941272
18.7 0.0334764303499408
18.8 0.0294653329482139
18.9 0.0258331932641508
19 0.0225600138930772
19.1 0.0196243446298692
19.2 0.0170037805331338
19.3 0.0146754135808352
19.4 0.0126162340527233
19.5 0.0108034795659431
19.6 0.00921493130300871
19.7 0.00782915837721224
19.8 0.00662571246222169
19.9 0.00558527576337594
20 0.0046897661305602
20.1 0.00392240361698344
20.2 0.00326774309138357
20.3 0.00271167763454004
20.4 0.00224141741895822
20.5 0.00184544860933592
20.6 0.00151347655741463
20.7 0.00123635722379711
20.8 0.00100602036539461
20.9 0.000815387602175213
21 0.000658288039901848
21.1 0.000529373692658211
21.2 0.000424036533166476
21.3 0.000338328610186977
21.4 0.000268886317802721
21.5 0.00021285958570129
21.6 0.000167846484991524
21.7 0.000131833511052078
21.8 0.000103141612287839
21.9 8.0377879172217e-05
22 6.23926884327986e-05


==> probit.dat <==
-7 5.75682591696935e-06
-6.9 7.6635662493163e-06
-6.8 1.01635118348598e-05
-6.7 1.34283724440021e-05
-6.6 1.76754854631644e-05
-6.5 2.31787207066736e-05
-6.4 3.02816488825242e-05
-6.3 3.94133534878383e-05
-6.2 5.11073072276269e-05
-6.1 6.60237743251857e-05
-6 8.49762375882968e-05
-5.9 0.000108962381692446
-5.8 0.000139200189311517
-5.7 0.000177169721542303
-5.6 0.000224661155212469
-5.5 0.000283829633470123
-5.4 0.000357257448597104
-5.3 0.000448024013150694
-5.2 0.000559783983179907
-5.1 0.000696853771366079
-5 0.000864306524830882
-4.9 0.00106807543895515
-4.8 0.00131506503261969
-4.7 0.00161326972073234
-4.6 0.00197189868711573
-4.5 0.00240150568691971
-4.4 0.00291412199687691
-4.3 0.0035233902904106
-4.2 0.00424469675181521
-4.1 0.00509529827105437
-4 0.00609444109240143
-3.9 0.00726346684296109
-3.8 0.00862590146014486
-3.7 0.0102075221914347
-3.6 0.0120363975776272
-3.5 0.0141428951752497
-3.4 0.0165596517478116
-3.3 0.0193215007806555
-3.2 0.0224653524697507
-3.1 0.0260300218167222
-3 0.0300560011419733
-2.9 0.0345851742103749
-2.8 0.0396604702482389
-2.7 0.0453254574070113
-2.6 0.0516238766807453
-2.5 0.058599118884654
-2.4 0.0662936490158276
-2.3 0.0747483841011239
-2.2 0.0840020324403621
-2.1 0.0940904039180323
-2 0.105045702721969
-1.9 0.116895815308433
-1.8 0.129663607725303
-1.7 0.143366247386487
-1.6 0.158014565024372
-1.5 0.173612472784266
-1.4 0.1901564542269
-1.3 0.207635141347006
-1.2 0.22602899258711
-1.1 0.245310084232107
-1 0.26544202553497
-0.899999999999999 0.286380005487567
-0.8 0.308070976370146
-0.699999999999999 0.330453976160935
-0.6 0.353460588648942
-0.5 0.37701553676417
-0.399999999999999 0.401037401322604
-0.3 0.425439454184137
-0.199999999999999 0.450130591844636
-0.0999999999999996 0.475016352827956
0 0.5
0.0999999999999996 0.524983647172044
0.199999999999999 0.549869408155364
0.3 0.574560545815863
0.399999999999999 0.598962598677396
0.5 0.62298446323583
0.6 0.646539411351058
0.699999999999999 0.669546023839065
0.8 0.691929023629854
0.899999999999999 0.713619994512433
1 0.73455797446503
1.1 0.754689915767893
1.2 0.77397100741289
1.3 0.792364858652994
1.4 0.8098435457731
1.5 0.826387527215734
1.6 0.841985434975628
1.7 0.856633752613513
1.8 0.870336392274697
1.9 0.883104184691567
2 0.894954297278031
2.1 0.905909596081968
2.2 0.915997967559638
2.3 0.925251615898876
2.4 0.933706350984172
2.5 0.941400881115346
2.6 0.948376123319255
2.7 0.954674542592989
2.8 0.960339529751761
2.9 0.965414825789625
3 0.969943998858027
3.1 0.973969978183278
3.2 0.977534647530249
3.3 0.980678499219344
3.4 0.983440348252188
3.5 0.98585710482475
3.6 0.987963602422373
3.7 0.989792477808565
3.8 0.991374098539855
3.9 0.992736533157039
4 0.993905558907599
4.1 0.994904701728946
4.2 0.995755303248185
4.3 0.996476609709589
4.4 0.997085878003123
4.5 0.99759849431308
4.6 0.998028101312884
4.7 0.998386730279268
4.8 0.99868493496738
4.9 0.998931924561045
5 0.999135693475169
5.1 0.999303146228634
5.2 0.99944021601682
5.3 0.999551975986849
5.4 0.999642742551403
5.5 0.99971617036653
5.6 0.999775338844788
5.7 0.999822830278458
5.8 0.999860799810689
5.9 0.999891037618308
6 0.999915023762412
6.1 0.999933976225675
6.2 0.999948892692772
6.3 0.999960586646512
6.4 0.999969718351117
6.5 0.999976821279293
6.6 0.999982324514537
6.7 0.999986571627556
6.8 0.999989836488165
6.9 0.999992336433751
7 0.999994243174083


==> sigmoid.dat <==
-7 0.000911051194400645
-6.9 0.00100677082008564
-6.8 0.00111253603286032
-6.7 0.00122939862127742
-6.6 0.00135851995042896
-6.5 0.00150118225673699
-6.4 0.00165880108017442
-6.3 0.00183293894249281
-6.2 0.00202532038904988
-6.1 0.00223784852127633
-6 0.00247262315663477
-5.9 0.00273196076301106
-5.8 0.00301841632470842
-5.7 0.00333480730741334
-5.6 0.00368423989943599
-5.5 0.00407013771589613
-5.4 0.00449627316094118
-5.3 0.00496680165005696
-5.2 0.0054862988994504
-5.1 0.00605980149158412
-5 0.00669285092428486
-4.9 0.00739154134428197
-4.8 0.0081625711531599
-4.7 0.00901329865284783
-4.6 0.00995180186690432
-4.5 0.0109869426305932
-4.4 0.0121284349842742
-4.3 0.0133869178276648
-4.2 0.0147740316932731
-4.1 0.0163024993714409
-4 0.0179862099620916
-3.9 0.0198403057340775
-3.8 0.0218812709361305
-3.7 0.0241270214176692
-3.6 0.0265969935768659
-3.5 0.0293122307513563
-3.4 0.0322954646984505
-3.3 0.0355711892726362
-3.2 0.0391657227967644
-3.1 0.0431072549410861
-3 0.0474258731775668
-2.9 0.0521535630784178
-2.8 0.0573241758988688
-2.7 0.0629733560569965
-2.6 0.0691384203433468
-2.5 0.0758581800212435
-2.4 0.0831726964939224
-2.3 0.0911229610148562
-2.2 0.0997504891196852
-2.1 0.109096821195613
-2 0.119202922022118
-1.9 0.130108474362998
-1.8 0.141851064900488
-1.7 0.154465265083535
-1.6 0.167981614866076
-1.5 0.182425523806356
-1.4 0.197816111441418
-1.3 0.214165016957441
-1.2 0.231475216500982
-1.1 0.249739894404882
-1 0.268941421369995
-0.899999999999999 0.289050497374996
-0.8 0.310025518872388
-0.699999999999999 0.331812227831834
-0.6 0.354343693774205
-0.5 0.377540668798145
-0.399999999999999 0.401312339887548
-0.3 0.425557483188341
-0.199999999999999 0.450166002687522
-0.0999999999999996 0.47502081252106
0 0.5
0.0999999999999996 0.52497918747894
0.199999999999999 0.549833997312478
0.3 0.574442516811659
0.399999999999999 0.598687660112452
0.5 0.622459331201855
0.6 0.645656306225795
0.699999999999999 0.668187772168166
0.8 0.689974481127613
0.899999999999999 0.710949502625004
1 0.731058578630005
1.1 0.750260105595117
1.2 0.768524783499018
1.3 0.785834983042559
1.4 0.802183888558582
1.5 0.817574476193644
1.6 0.832018385133924
1.7 0.845534734916465
1.8 0.858148935099512
1.9 0.869891525637002
2 0.880797077977882
2.1 0.890903178804387
2.2 0.900249510880315
2.3 0.908877038985144
2.4 0.916827303506078
2.5 0.924141819978757
2.6 0.930861579656653
2.7 0.937026643943004
2.8 0.942675824101131
2.9 0.947846436921582
3 0.952574126822433
3.1 0.956892745058914
3.2 0.960834277203236
3.3 0.964428810727364
3.4 0.967704535301549
3.5 0.970687769248644
3.6 0.973403006423134
3.7 0.975872978582331
3.8 0.978118729063869
3.9 0.980159694265923
4 0.982013790037908
4.1 0.983697500628559
4.2 0.985225968306727
4.3 0.986613082172335
4.4 0.987871565015726
4.5 0.989013057369407
4.6 0.990048198133096
4.7 0.990986701347152
4.8 0.99183742884684
4.9 0.992608458655718
5 0.993307149075715
5.1 0.993940198508416
5.2 0.994513701100549
5.3 0.995033198349943
5.4 0.995503726839059
5.5 0.995929862284104
5.6 0.996315760100564
5.7 0.996665192692587
5.8 0.996981583675292
5.9 0.997268039236989
6 0.997527376843365
6.1 0.997762151478724
6.2 0.99797467961095
6.3 0.998167061057507
6.4 0.998341198919826
6.5 0.998498817743263
6.6 0.998641480049571
6.7 0.998770601378723
6.8 0.99888746396714
6.9 0.998993229179914
7 0.999088948805599

